Qualitative Controller Synthesis for Consumption Markov Decision Processes

Consumption Markov Decision Processes (CMDPs) are probabilistic decision-making models of resource-constrained systems. In a CMDP, the controller possesses a certain amount of a critical resource, such as electric power. Each action of the controller can consume some amount of the resource. Resource replenishment is only possible in special reload states, in which the resource level can be reloaded up to the full capacity of the system. The task of the controller is to prevent resource exhaustion, i.e. ensure that the available amount of the resource stays non-negative, while ensuring an additional linear-time property. We study the complexity of strategy synthesis in consumption MDPs with almost-sure B\"uchi objectives. We show that the problem can be solved in polynomial time. We implement our algorithm and show that it can efficiently solve CMDPs modelling real-world scenarios.

==> data/comptime_diffcaps.csv <==
,capacity,time(sec)
0,1,0.1536744833283592
1,11,1.069633644336136
2,21,2.0527430013365424
3,32,3.304974893001296
4,42,4.211226232999858
5,53,3.238879814996229
6,63,3.012352529001267
7,74,2.2843414400025117
8,84,1.8456792939978186
9,95,1.756328900664812
10,105,1.3367688109962426
11,116,1.2270390103318884
12,126,1.2339535500019945
13,137,1.2711405420074395
14,147,1.2676352146663703
15,158,1.2908366359964323
16,168,1.293209575000219
17,179,1.2686390290036798
18,189,1.2826348053349648
19,200,1.2799646533385385


==> data/comptime_difftargetsizes.csv <==
,target set size,time(sec)
0,20,4.987085388507694
1,29,5.8867236340011
2,38,5.9172734820022015
3,48,7.077351390500553
4,57,7.357078820001334
5,67,4.942267766004079
6,76,6.238027853993117
7,86,3.991734776995145
8,95,4.095055987505475
9,105,4.265142290489166
10,114,4.85114449399407
11,124,3.538605206500506
12,133,3.835820039996179
13,143,5.818498491498758
14,152,3.6389332785038278
15,162,4.036387253494468
16,171,4.023567656011437
17,181,3.7098789695010055
18,190,3.8681360699993093
19,200,4.457503540994367


==> data/comptime_explicit.csv <==
,capacity,no.of explicit states,time(sec)
0,1,7700,0.03805955502321012
1,11,29818,0.22258440297446214
2,21,75622,0.7659680180076975
3,32,139342,2.4170923689962365
4,42,200199,6.6516724830144085
5,53,268055,14.960705892008264
6,63,329833,30.68205592999584
7,74,397835,61.67127434100257
8,84,459592,119.88543706899509
9,95,527475,236.98893519499688


==> data/mars_comptime_diffgs_cap10.csv <==
,grid_size, num_states,time(sec)
0,5,625,0.27
1,7,2401,1.87
2,10,10000,10.3
3,15,50625,54.4
4,20,160000,179

==> data/mars_comptime_diffgs_cap100.csv <==
,grid_size, num_states,time(sec)
0,5,625,0.26
1,7,2401,1.81
2,10,10000,12.3
3,15,50625,90
4,20,160000,413

==> data/mars_comptime_diffgs_cap50.csv <==
,grid_size, num_states,time(sec)
0,5,625,0.28
1,7,2401,1.78
2,10,10000,11.7
3,15,50625,87
4,20,160000,394

==> data/mars_comptime_explicit.csv <==
,grid_size,no.of explicit states,time(sec)
0,5,6626,2.29
1,7,25922,14.6
2,10,109001,87
3,15,554626,524
4,20,1752006,1756.8
